Measurement of the Z+b-jet cross-section in pp collisions at $\sqrt{s}=7{\mathrm{\,Te\kern -0.1em V}}$ in the forward region

The associated production of a Z boson or an off-shell photon $\gamma^*$ with a bottom quark in the forward region is studied using proton-proton collisions at a centre-of-mass energy of $7{\mathrm{\,Te\kern -0.1em V}}$. The Z bosons are reconstructed in the ${\text{Z}/\gamma^*}\!\rightarrow{\mu^{+}\mu^{-}}$ final state from muons with a transverse momentum larger than $20{\mathrm{\,Ge\kern -0.1em V}}$, while two transverse momentum thresholds are considered for jets ($10{\mathrm{\,Ge\kern -0.1em V}}$ and $20{\mathrm{\,Ge\kern -0.1em V}}$). Both muons and jets are reconstructed in the pseudorapidity range $2.0 < \eta < 4.5$. The results are based on data corresponding to $1.0{\,\mbox{fb}^{-1}}$ recorded in 2011 with the LHCb detector. The measurement of the Z+b-jet cross-section is normalized to the Z+jet cross-section. The measured cross-sections are \begin{equation*} \sigma(\text{$\text{Z}/\gamma^*(\mu^{+}\mu^{-})$+b-jet}) = 295 \pm 60~(\text{stat}) \pm 51~(\text{syst}) \pm 10~(\text{lumi}) {\,\mbox{fb}} \end{equation*} for ${p_{\rm T}}$(jet)$>10{\mathrm{\,Ge\kern -0.1em V}}$, and \begin{equation*} \sigma(\text{$\text{Z}/\gamma^*(\mu^{+}\mu^{-})$+b-jet}) = 128 \pm 36~(\text{stat}) \pm 22~(\text{syst}) \pm 5~(\text{lumi}) {\,\mbox{fb}} \end{equation*} for ${p_{\rm T}}$(jet)$>20{\mathrm{\,Ge\kern -0.1em V}}$.

==> proofreading.txt <==
As agreed with the editor, we have the following corrections for
the cross-section numbers and Fig3.

***Abstract/ (cross-section corrections)***
330 +-  68(stat) +- 58(syst) +- 12(lumi) -> 295 +- 60(stat) +- 51(stat) +- 10(lumi)
167 +-  47(stat) +- 29(syst) +- 6(lumi)  -> 128 +- 36(stat) +- 22(stat) +- 5(lumi)

***Section 3 - after equation 3.1 (JHEP referee)***
is ratio of efficiencies -> is the ratio of efficiencies
cross-section of Z boson -> cross-section of a Z boson

***Section 5 (cross-section corrections)***
is found to be 198 +- 41 (99 +- 28) -> is found to be 177 +- 36 (76 +- 21)
330 +-  68(stat) +- 58(syst) +- 12(lumi) -> 295 +- 60(stat) +- 51(stat) +- 10(lumi)
167 +-  47(stat) +- 29(syst) +- 6(lumi)  -> 128 +- 36(stat) +- 22(stat) +- 5(lumi)
Figure 3 needs also to be updated.

***Section 6 (cross-section corrections)***
330 +-  68(stat) +- 58(syst) +- 12(lumi) -> 295 +- 60(stat) +- 51(stat) +- 10(lumi)
167 +-  47(stat) +- 29(syst) +- 6(lumi)  -> 128 +- 36(stat) +- 22(stat) +- 5(lumi)

